A Two-Step Formulation of Maxwell's Equations Using Generalized Tree-Cotree Gauges for Low-Frequency-Stability

This paper presents a new low-frequency stabilization for a two-step formulation solving the full set of Maxwell's equations. The formulation is based on a electric scalar and magnetic vector potential equation using the electroquasistatic problem as gauge condition. The proposed stabilization technique consists of an adequate frequency scaling for the electroquasistatic problem, and a tree-cotree decomposition of the magnetic vector potential such that its divergence remains consistent with the partial decoupling of the magnetic and electric potentials. The paper discusses two variants and demonstrates the effectiveness by a few computational examples.

==> data/cond_fullyScaled.csv <==
1e-14,8.22228608251878e+19,5.24754661680969e+18,1.09281515976447e+20,2338972.00598076,441435.408022577,244098.234556741,21258639.048657,14978016.7827029,2068197.13642294
1e-12,8.22228608251878e+19,1.03128139635938e+18,1.09281515976447e+20,4515471.50461626,441435.408022577,173914.886971899,21258639.0485261,14991304.8082691,2068197.1364104
1e-10,8.2222860825189e+19,2.4358641759077e+16,1.09281515976447e+20,2338972.00598085,441435.408022577,173914.886971899,21258639.0353038,14991304.7989444,2068197.13512471
1e-08,8.22228608253049e+19,245235814856581,1.09281515976447e+20,4556073.65462278,441435.408022577,173914.886971899,21258637.7131148,14991303.8665705,2068197.00656151
1e-06,8.22228608368922e+19,2452359763772.72,1.09281515976447e+20,2338972.00598084,441435.408022577,173914.886971899,21258505.4947886,14977922.6872445,2068184.1503305
0.0001,8.2222861993304e+19,24523597926.6223,1.09281515978934e+20,4515471.50461635,441435.408022557,296073.758222805,21245291.9644924,14981892.7688712,2066899.33441421
0.01,8.22229545998092e+19,245236266.024576,1.09281540850326e+20,4905581.54179531,441435.407829713,298697.714930336,20002046.0975612,14105185.9738496,1946012.48055933
1,7.91100753603516e+19,2452657.04107139,1.09531005975212e+20,2613783.29786675,441433.479374262,298697.714930267,2921257.28902959,2060216.3967584,285162.121774366
100,1.05684221457166e+18,25292.6299902471,1.844208749864e+18,4864958.21117077,422730.696871616,173914.886971877,44236.9016636919,27312.9834094718,9154.89827718169
10000,990704688634106,2779.65068401832,94473568550655.2,4543372.93217412,286315.145545638,173914.887026265,792245.650718064,83785.9262684158,801624.364385033
1000000,9519371857267.05,2655.56646287125,9400913336.3278,68427989.4601655,483833.104629144,173915.430686329,83538463.9753745,394764.756185407,73331659.7818669
100000000,95163594605.3494,2599.68293300602,940024.384986665,3951466850.25402,498588.951742813,320135.000273687,8611759052.39161,414443.706174741,8611469645.0403
10000000000,169935563514.135,2599.10801874708,470544.717474025,104004393733839,498588.465888337,130094635.840936,125290830929817,414443.208421254,125290601363306
1000000000000,179835881.666976,2599.10226803652,50023.5734646225,9267665691.83671,498588.453348236,869719.503658971,11064271615.9533,414443.195046891,11048273650.7196
100000000000000,1797538.42429121,2599.10221052925,50000.0023562539,111739723.638634,498480.923721838,869222.835998578,121768685.509429,404455.604071781,110619435.120097


==> data/cond_planarCoil_L3_p2_s2.csv <==
1e-06,2.00708382736664e+22,5505165863.06766,428546873477.804
0.0001,6.91657185863113e+22,5505165862.46687,428280469867.969
0.01,7.12811597140755e+21,5505165860.71468,403214834692.871
1,2.71064047504594e+22,5505165861.0939,58841001249.8492
100,1.04905159624343e+22,5505166174.69453,681029651.015726
10000,4.35575727922393e+22,5505828554.54281,6878979.10444245
1000000,1.36255061427409e+16,5487305131.92948,1677348.58066438
100000000,51791280730475.2,93075396882.4919,136608915.665369
10000000000,515831818303.756,15406764333591.6,23278574086.7663
1000000000000,5090103887127.77,2.52954219227976e+16,38539076228412.6
100000000000000,502579807.349028,6728065808695.35,10102806691.6757


==> data/div_cond_residuals_cube_p2_s2.csv <==
1e-06,2.65087944393831e+21,2338972.00598085,486942.007255396,5.22173835511147e-11,3.6817713901259e-13,2.21879227534946e-13,0.0600813654402103,2.36176032659037e-12,2.40388108418764e-12
0.0001,1.32486682777288e+21,4516817.9319072,486646.185737849,1.32384133907018e-10,3.11757441631754e-13,2.24160205821653e-13,0.000906495041573106,2.23979352817696e-12,1.84847699191148e-12
0.01,3.70675328850892e+22,4905580.88566223,458812.959721674,2.93188702653613e-11,3.05030344918399e-13,1.13282324663314e-13,1.76999010532984e-05,3.13750407577758e-12,1.49555825308673e-12
1,5.37380564567246e+20,4892205.75213299,77317.1707008941,1.85673054868559e-10,4.14918269647266e-13,2.25722068829938e-13,6.68047782762056e-07,2.19718121605336e-12,1.48949444502992e-12
100,9.74674434267221e+20,4401177.76972546,363013.731509741,1.19748673584741e-14,1.8259069386847e-13,1.81363313771618e-13,2.31528796761405e-11,2.43726250833046e-13,2.42413330991123e-13
10000,1.37520325558808e+17,24511912.0748649,48297247.5794686,5.89230498817011e-16,2.21312965015758e-13,2.1859945868707e-13,2.324996839626e-13,2.35112700132695e-13,2.35112024289573e-13
1000000,1.36824776668662e+15,3908719814.36262,3047530229.24789,3.29729151085961e-16,1.22691180314662e-11,1.22690119970083e-11,1.1163250106528e-13,2.35396413480378e-13,2.35396413587876e-13
100000000,13682550662825.1,237007388428.053,498613829463.454,3.57379343696491e-16,1.22600855508146e-09,1.22600855522283e-09,1.23563195446905e-13,2.40800664513874e-13,2.40800664513859e-13
10000000000,172519887466885,6.24015204677867e+15,7.51743477129809e+15,3.02652725597689e-16,6.08109666777331e-09,6.08109666795468e-09,1.94528705288074e-14,2.61741979971975e-14,2.61741979749259e-14
1000000000000,22660079767.4,555031526053.493,662885144337.513,3.89074562706874e-16,5.41051381050435e-11,5.41051530727553e-11,3.19882560694928e-18,3.62718755288692e-18,3.62718755154541e-18
100000000000000,226473872.885065,5564492611.63101,6625897966.29023,2.94447914083477e-16,5.51775423553249e-13,5.51996991371449e-13,3.20254065378576e-22,3.62710907590914e-22,3.62708516418904e-22


==> data/errors_original_sig0_f1000000_mat.csv <==
2,1.58146289922047,0.462097578313201,0.0593238948755535,5.44665389137531,1.58152080487941,0.458621744393895,4.94292811394469,1.44947662621431,0.19683938197743
4,0.774138812134047,0.0859706483207536,0.0110372333770623,2.84759624447115,0.316901755046986,0.0405809497748927,2.62225133731033,0.292963099342389,0.0373718310421204
8,0.386585061559714,0.0200460757578241,0.0012388950918323,1.44062674032465,0.0747699004764568,0.00461500148272949,1.331937768366,0.0692028047223691,0.00427074502178886
16,0.19327777000188,0.00492697164272651,0.000150088437130198,0.722457329175946,0.0184212632752831,0.000560980625295353,0.668635654153321,0.0170535768304301,0.000519316059946019


==> data/errors_original_sig0_f10_mat.csv <==
2,1.58146289922047,0.462097578313201,0.0593238948755534,5.44578632416014,1.57981062980938,4009648976.7864,4.94292963976497,1.44947663784056,0.196839036674008
4,0.774138812134047,0.0859706483207536,0.0110372333770623,2.84598065644962,0.365708688641021,108112139.000376,2.62225140014421,0.292963099379409,0.0373718332483592
8,0.386585061559714,0.0200460757578241,0.00123889509183232,1.44463834913145,3.16500279347593,869704.672286137,1.33193777039147,0.0692028047224954,0.0042707450131485
16,0.19327777000188,0.00492697164272651,0.000150088437130217,17438333.6525519,1.03566531561219e+44,4592525.84616557,0.668635654209001,1.37376290756322e+30,0.000519316097801185


==> data/errors_original_sig6e7_f10_mat.csv <==
2,1.58146289922047,0.462097578313202,0.0593238948755533,5.59858484775079,1.58409883668407,0.214113995016691,5.16694053465732,1.45362694480199,0.197657927619614
4,0.774138812134047,0.0859706483207536,0.0110372333770623,2.86865645849475,0.316928375080497,0.0404978557942575,2.65542996116202,0.29300615465107,0.0374294560606548
8,0.386585061559714,0.0200460757578241,0.00123889509183233,1.44327870387869,0.0747702635328954,0.00461600725904675,1.33620360113717,0.0692033927052585,0.00427198581912973
16,0.19327777000188,0.00492697164272651,0.000150088437130202,0.722789120769044,0.0184212687789829,0.00056099987149212,0.66917229945302,0.0170535856957332,0.00051933591520541


==> data/errors_stabilization_sig0_f1000000_mat.csv <==
2,1.58146289922047,0.462097578313201,0.0593238948755535,5.4466538913754,1.58152080487978,0.213427769117988,4.94292811394469,1.44947662621431,0.196839520737372
4,0.774138812134047,0.0859706483207536,0.0110372333770623,2.84759624447135,0.316901755048843,0.0404467832015475,2.62225133731033,0.292963099342389,0.0373718310959294
8,0.386585061559714,0.0200460757578241,0.0012388950918323,1.44062674032506,0.0747699004843347,0.00461487227467754,1.331937768366,0.0692028047223691,0.00427074502184306
16,0.19327777000188,0.00492697164272651,0.000150088437130198,0.722457329176759,0.0184212633072596,0.000560981545849291,0.668635654153321,0.0170535768304301,0.000519316059945253


==> data/errors_stabilization_sig0_f10_mat.csv <==
2,1.58146289922047,0.462097578313201,0.0593238948755534,5.44664230672829,1.5815204603237,0.21342776275803,4.94292963976497,1.44947663784056,0.196839520419354
4,0.774138812134047,0.0859706483207536,0.0110372333770623,2.84759362892875,0.316901751224688,0.040446783101858,2.62225140014421,0.292963099379409,0.0373718310966901
8,0.386585061559714,0.0200460757578241,0.00123889509183232,1.44062636757382,0.0747699004314077,0.00461487227451775,1.33193777039147,0.0692028047224953,0.00427074502184417
16,0.19327777000188,0.00492697164272651,0.000150088437130217,0.722457281069186,0.018421263306459,0.000560981545850191,0.66863565420901,0.0170535768304305,0.000519316059946044


==> data/errors_stabilization_sig6e7_f10_mat.csv <==
2,1.58146289922047,0.462097578313202,0.0593238948755533,5.59858450973258,1.58409883548818,0.214122235073372,5.16694023311794,1.45362694372302,0.197666630891521
4,0.774138812134047,0.0859706483207536,0.0110372333770623,2.86865645169856,0.316928375077317,0.0404977835730717,2.65542995505983,0.293006154648172,0.0374293777011802
8,0.386585061559714,0.0200460757578241,0.00123889509183233,1.44327870370463,0.0747702635328847,0.0046160060976773,1.33620360097774,0.0692033927052486,0.00427198456352168
16,0.19327777000188,0.00492697164272651,0.000150088437130202,0.722789120763921,0.0184212687789828,0.000560999853245077,0.669172299448291,0.0170535856957332,0.000519335895491106

